Detection and Recovery of Core--Periphery Structure in Random Geometric Graphs

Core--periphery (CP) structure, characterized by a dense core of interconnected nodes linked to sparsely connected peripheral nodes, is a prevalent feature of many real-world networks. We propose a core--periphery random geometric graph (CP-RGG) model in which vertices are independently and uniformly distributed on the unit cube \([0,1]^m\), and each vertex is designated as a core node with probability \(p_n\). Two vertices are connected if their Euclidean distance falls below a type-dependent threshold, governed by three distinct radii for core--core, core--periphery, and periphery--periphery pairs. We investigate the information-theoretic limits for both the detection and recovery of the core in the CP-RGG. For detection in the non-degenerate regime, we prove that the total variation distance between the CP-RGG and a null RGG without CP structure converges to one if and only if the expected number of core nodes tends to infinity. For recovery, we demonstrate that almost exact recovery is achievable if and only if the expected degree tends to infinity. Finally, we establish limits for exact recovery. In the one-dimensional sparse regime (\(m=1\)), we obtain a sharp threshold when the core--core and core--periphery radii coincide. For \(m\ge2\), when the core has polynomial size and the core--periphery radius exceeds twice the periphery--periphery radius, we prove that the exact recovery threshold is sharp up to constant factors, scaling on the order of \(\log n\).

==> _config.yml <==
title: Author support for IMS journal AAP
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman

